Robust Condition-Based Operations & Maintenance: Synergizing Multi-Asset Degradation Rate Interactions and Operations-Induced Degradation

Effective operations and maintenance (O&M) in modern production systems hinges on careful orchestration of economic and degradation dependencies across a multitude of assets. While the economic dependencies are well studied, degradation dependencies and their impact on system operations remain an open challenge. To address this challenge, we model condition-based production and maintenance decisions for multi-asset systems with degradation interactions. There is a rich literature on condition-based O&M policies for single-asset systems. These models fail to represent modern systems composed of multiple interacting assets. We are providing the first O&M model to optimize O&M in multi-asset systems with embedded decision-dependent degradation interactions. We formulate robust optimization models that inherently capture degradation and failure risks by embedding degradation signals via a set of constraints, and building condition-based uncertainty sets to model probable degradation scenarios. We offer multiple reformulations and a solution algorithm to ensure computational scalability. Performance of the proposed O&M model is evaluated through extensive experiments, where the degradation is either emulated or taken from vibration-based readings from a rotating machinery system. The proposed model provides significant improvements in terms of operation, maintenance, and reliability metrics. Due to a myriad of dependencies across assets and decisions, it is often difficult to translate asset-level failure predictions to system-level O&M decisions. This challenge puts a significant barrier to the return on investment in condition monitoring and smart maintenance systems. Our approach offers a seamless integration of data-driven failure modeling and mathematical programming to bridge the gap across predictive and prescriptive models.

==> Both_Failure.txt <==
0	0.86
1	0.43
2	0.0
3	0.1
4	0.03
5	0.0
6	0.0

==> Both_Penalty.txt <==
0	5097.19732232
1	5852.151513480005
2	5140.252740000011
3	5685.039088520005
4	5131.469043080008
5	4988.923697000008
6	4988.923697000008


==> Both_Robust.txt <==
0	43681.631735
1	43864.531309
2	44177.366138
3	44233.658084
4	44348.23447
5	44526.604522
6	44670.061674

==> Both_Simulation.txt <==
0	47065.79976125997
1	46196.18604302007
2	45068.82956001003
3	44481.30059321995
4	44348.192294999964
5	44526.560647999955
6	44670.01684000004


==> MC_both.txt <==
0	38528.60243893995
1	38624.03452953997
2	39928.57682001006
3	38396.261504699956
4	39096.72325192005
5	39537.63695099997
6	39681.09314299992


==> TMC_both.txt <==
0	41968.602438939946
1	40344.03452953996
2	39928.57682001006
3	38796.261504699956
4	39216.72325192005
5	39537.63695099997
6	39681.09314299992


